Direct observation of spin-polarized surface states in the parent compound of a topological insulator using high-resolution spin-resolved-ARPES spectroscopy in a Mott-polarimetry mode

We report high-resolution spin-resolved photoemission spectroscopy (Spin-ARPES) measurements on the parent compound Sb of the recently discovered 3D topological insulator Bi1-xSbx [D. Hsieh et al., Nature 452, 970 (2008)]. By modulating the incident photon energy, we are able to map both the bulk and (111) surface band structure, from which we directly demonstrate that the surface bands are spin polarized by the spin-orbit interaction and connect the bulk valence and conduction bands in a topologically non-trivial way. A unique asymmetric Dirac surface state gives rise to a k-splitting of its spin polarized electronic channels. These results complement our previously published works on this materials class and re-confirm our discovery of topological insulator states in the Bi-Sb series.

==> 00README.XXX.txt <==
BRR_Sb_Jan-10-2010.dvi keepcomments
